ACOR: incremental evidence accumulation towards real-time DNA storage reconstruction

DNA offers high-density, durable storage by encoding digital information into synthetic strands and retrieving it through sequencing. Sequence reconstruction combines noisy copies of each strand before downstream decoding. Conventional offline methods typically reconstruct completed read clusters, separating reconstruction from ongoing read collection. Streaming reconstruction offers a way to overlap evidence processing with sequencing and reduce the computation remaining before downstream decoding. We present ACOR, a streaming consensus reconstruction method that records $k$-mer transitions and boundary support in a persistent ledger, then decodes through length-constrained beam search and priority-based selection at cluster closure. Evaluation on real and simulated DNA-storage datasets showed competitive recovery. On our own short-read next-generation sequencing (NGS) wet-lab library, ACOR combined near-complete recovery with second-scale reconstruction of more than ten million reads. A smaller public benchmark was completed in a fraction of a second. Parallel ACOR achieved speedups of tens to over a thousand-fold relative to the tested serial baseline configurations. Sparse storage reduced high-context memory requirements, while parallel execution accelerated reconstruction computation. ACOR is designed for streaming readout pipelines that process assigned reads while sequencing continues.

==> README.txt <==
ACOR preprint source
====================

Compilation entry: main.tex
Format: article, 12 pt, A4, 25 mm margins, single column throughout.
Supplementary information follows the references. Page numbers are continuous;
supplement sections, equations, figures and tables use S-prefixed numbering.

Compile with pdfLaTeX. The supplied main.bbl permits a direct build:
  pdflatex -interaction=nonstopmode -halt-on-error -no-shell-escape main.tex
  pdflatex -interaction=nonstopmode -halt-on-error -no-shell-escape main.tex
  pdflatex -interaction=nonstopmode -halt-on-error -no-shell-escape main.tex

To regenerate references after editing citations:
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex

The bibliography includes references cited in either the main paper or supplement.
All 15 original figure PDFs and the bibliography style are included.

